An Exploratory Study of Hardware Reverse Engineering Technical and Cognitive Processes

Understanding the internals of Integrated Circuits (ICs), referred to as Hardware Reverse Engineering (HRE), is of interest to both legitimate and malicious parties. HRE is a complex process in which semi-automated steps are interwoven with human sense-making processes. Currently, little is known about the technical and cognitive processes which determine the success of HRE. This paper performs an initial investigation on how reverse engineers solve problems, how manual and automated analysis methods interact, and which cognitive factors play a role. We present the results of an exploratory behavioral study with eight participants that was conducted after they had completed a 14-week training. We explored the validity of our findings by comparing them with the behavior (strategies applied and solution time) of an HRE expert. The participants were observed while solving a realistic HRE task. We tested cognitive abilities of our participants and collected large sets of behavioral data from log files. By comparing the least and most efficient reverse engineers, we were able to observe successful strategies. Moreover, our analyses suggest a phase model for reverse engineering, consisting of three phases. Our descriptive results further indicate that the cognitive factor Working Memory (WM) might play a role in efficiently solving HRE problems. Our exploratory study builds the foundation for future research in this topic and outlines ideas for designing cognitively difficult countermeasures ("cognitive obfuscation") against HRE.

==> figures/graphs/Expert1.csv <==
X;Y;color
9736;3;2
9722;2.962962963;2
9601;2.925925926;2
9592;2.925925926;2
9558;2.925925926;2
9498;2.666666667;2
9386;2.666666667;2
9373;2.666666667;2
9352;2.666666667;2
9326;2.666666667;2
9299;2.62962963;2
9031;2.592592593;2
9028;2.592592593;2
9026;2.592592593;2
8984;2.592592593;2
8831;2.481481481;1
8822;2.444444444;2
8814;2.444444444;2
8757;2.444444444;2
8745;2.407407407;2
8652;2.407407407;2
8646;2.407407407;2
8592;2.407407407;2
8549;2.407407407;2
8496;2.37037037;2
8482;2.37037037;2
8417;2.37037037;2
8405;2.37037037;2
8248;2.259259259;2
8239;2.259259259;2
8235;2.259259259;2
8230;2.259259259;2
8204;2.148148148;2
8103;2.111111111;2
8080;2.111111111;2
8077;2.111111111;2
8072;2.111111111;2
8036;2;2
8029;2;2
7953;2;2
7946;1.985074627;2
7928;1.985074627;2
7864;1.985074627;2
7837;1.985074627;2
7824;1.985074627;2
7809;1.985074627;2
7794;1.985074627;2
7785;1.985074627;2
7777;1.970149254;2
7776;1.970149254;2
7552;1.865671642;2
7485;1.865671642;2
7475;1.835820896;2
7475;1.850746269;1
7474;1.835820896;2
7474;1.835820896;2
7474;1.835820896;2
7473;1.835820896;2
7473;1.835820896;2
7473;1.835820896;2
7473;1.835820896;2
7473;1.835820896;2
7473;1.835820896;2
7473;1.835820896;2
7473;1.835820896;2
7473;1.835820896;2
7473;1.835820896;2
7472;1.835820896;2
7472;1.835820896;2
7472;1.835820896;2
7471;1.835820896;2
7471;1.835820896;2
7471;1.835820896;2
7471;1.835820896;2
7471;1.835820896;2
7471;1.835820896;2
7471;1.835820896;2
7464;1.835820896;2
7428;1.835820896;2
7400;1.835820896;2
7399;1.835820896;2
7376;1.835820896;2
7351;1.835820896;2
7339;1.835820896;2
7264;1.835820896;2
7227;1.835820896;2
6569;1.835820896;2
6469;1.820895522;2
6397;1.805970149;2
6396;1.805970149;2
6375;1.805970149;2
6359;1.76119403;2
6345;1.746268657;2
6257;1.746268657;2
6221;1.746268657;2
6144;1.746268657;2
6135;1.71641791;2
6135;1.731343284;1
6134;1.71641791;2
6134;1.71641791;2
6134;1.71641791;2
6134;1.71641791;2
6133;1.71641791;2
6133;1.71641791;2
6133;1.71641791;2
6133;1.71641791;2
6133;1.71641791;2
6133;1.71641791;2
6133;1.71641791;2
6133;1.71641791;2
6133;1.71641791;2
6133;1.71641791;2
6133;1.71641791;2
6132;1.71641791;2
6132;1.71641791;2
6132;1.71641791;2
6132;1.71641791;2
6132;1.71641791;2
6132;1.71641791;2
6131;1.71641791;2
6131;1.71641791;2
6131;1.71641791;2
6131;1.71641791;2
6131;1.71641791;2
6131;1.71641791;2
6131;1.71641791;2
6131;1.71641791;2
6131;1.71641791;2
6131;1.71641791;2
6127;1.71641791;2
6127;1.71641791;2
6126;1.71641791;2
6126;1.71641791;2
6126;1.71641791;2
6126;1.71641791;2
6126;1.71641791;2
6096;1.71641791;2
6024;1.71641791;2
6018;1.701492537;1
6017;1.686567164;2
6017;1.686567164;2
6017;1.686567164;2
6017;1.686567164;2
6017;1.686567164;2
6017;1.686567164;2
6017;1.686567164;2
6017;1.686567164;2
6017;1.686567164;2
6017;1.686567164;2
6016;1.686567164;2
6015;1.686567164;2
6014;1.686567164;2
6014;1.686567164;2
6014;1.686567164;2
6014;1.686567164;2
6014;1.686567164;2
6013;1.686567164;2
6013;1.686567164;2
6013;1.686567164;2
6012;1.686567164;2
6012;1.686567164;2
6012;1.686567164;2
6012;1.686567164;2
6011;1.686567164;2
6011;1.686567164;2
6011;1.686567164;2
6011;1.686567164;2
6011;1.686567164;2
6011;1.686567164;2
6011;1.686567164;2
6010;1.686567164;2
6010;1.686567164;2
6010;1.686567164;2
6010;1.686567164;2
6009;1.686567164;2
6009;1.686567164;2
6009;1.686567164;2
6009;1.686567164;2
6009;1.686567164;2
6009;1.686567164;2
6009;1.686567164;2
6009;1.686567164;2
6009;1.686567164;2
6008;1.686567164;2
6007;1.686567164;2
6007;1.686567164;2
6007;1.686567164;2
6007;1.686567164;2
6006;1.686567164;2
6006;1.686567164;2
6006;1.686567164;2
6006;1.686567164;2
6005;1.686567164;2
6005;1.686567164;2
6005;1.686567164;2
6005;1.686567164;2
6005;1.686567164;2
6005;1.686567164;2
6004;1.686567164;2
6004;1.686567164;2
6004;1.686567164;2
6004;1.686567164;2
6004;1.686567164;2
6002;1.686567164;2
6001;1.686567164;2
6001;1.686567164;2
6001;1.686567164;2
6001;1.686567164;2
6001;1.686567164;2
6001;1.686567164;2
6000;1.686567164;2
6000;1.686567164;2
6000;1.686567164;2
6000;1.686567164;2
6000;1.686567164;2
5999;1.686567164;2
5992;1.686567164;2
5985;1.656716418;2
5985;1.656716418;2
5985;1.671641791;1
5984;1.656716418;2
5984;1.656716418;2
5983;1.656716418;2
5983;1.656716418;2
5983;1.656716418;2
5983;1.656716418;2
5983;1.656716418;2
5983;1.656716418;2
5983;1.656716418;2
5983;1.656716418;2
5983;1.656716418;2
5983;1.656716418;2
5982;1.656716418;2
5982;1.656716418;2
5982;1.656716418;2
5982;1.656716418;2
5982;1.656716418;2
5982;1.656716418;2
5982;1.656716418;2
5982;1.656716418;2
5982;1.656716418;2
5982;1.656716418;2
5982;1.656716418;2
5982;1.656716418;2
5982;1.656716418;2
5982;1.656716418;2
5982;1.656716418;2
5982;1.656716418;2
5982;1.656716418;2
5982;1.656716418;2
5982;1.656716418;2
5981;1.656716418;2
5981;1.656716418;2
5980;1.656716418;2
5980;1.656716418;2
5980;1.656716418;2
5980;1.656716418;2
5980;1.656716418;2
5980;1.656716418;2
5980;1.656716418;2
5980;1.656716418;2
5952;1.656716418;2
5910;1.656716418;2
5867;1.656716418;2
5824;1.641791045;1
5823;1.597014925;2
5822;1.597014925;2
5822;1.597014925;2
5822;1.597014925;2
5822;1.597014925;2
5822;1.597014925;2
5821;1.597014925;2
5821;1.597014925;2
5821;1.597014925;2
5820;1.597014925;2
5820;1.597014925;2
5820;1.597014925;2
5819;1.597014925;2
5819;1.597014925;2
5818;1.597014925;2
5813;1.597014925;2
5808;1.582089552;1
5804;1.567164179;2
5782;1.552238806;2
5777;1.552238806;1
5745;1.537313433;2
5740;1.537313433;2
5735;1.537313433;2
5733;1.537313433;2
5716;1.537313433;2
5641;1.537313433;2
5584;1.537313433;2
5531;1.537313433;2
5521;1.52238806;2
5445;1.52238806;2
5433;1.507462687;2
5376;1.507462687;2
5297;1.462686567;2
5272;1.462686567;2
5236;1.462686567;2
5220;1.462686567;2
5160;1.447761194;2
5151;1.447761194;2
5149;1.447761194;2
3974;1.447761194;2
3961;1.432835821;2
3887;1.432835821;2
3861;1.432835821;2
3330;1.388059701;2
3313;1.388059701;2
3262;1.388059701;2
3228;1.388059701;2
3091;1.373134328;2
3084;1.373134328;2
2448;1.373134328;2
2420;1.358208955;2
2400;1.343283582;2
2395;1.343283582;2
2358;1.343283582;2
2353;1.343283582;2
2350;1.343283582;2
2268;1.343283582;2
2235;1.343283582;2
2225;1.328358209;2
2207;1.328358209;2
2201;1.313432836;2
2194;1.313432836;2
1938;1.313432836;2
1872;1.313432836;2
1709;1.298507463;2
1674;1.298507463;2
1621;1.298507463;2
1604;1.253731343;2
1598;1.253731343;2
1524;1.253731343;2
1509;1.253731343;2
1381;1.253731343;2
1355;1.253731343;2
1354;1.253731343;2
1280;1.253731343;2
1270;1.253731343;2
1256;1.253731343;2
1244;1.253731343;2
1219;1.253731343;2
1211;1.253731343;2
1207;1.253731343;2
1170;1.253731343;2
1161;1.253731343;2
1118;1.253731343;2
1097;1.253731343;2
1089;1.253731343;2
1066;1.253731343;2
1056;1.253731343;2
1001;1.253731343;2
994;1.253731343;2
990;1.194029851;2
990;1.194029851;2
990;1.23880597;1
989;1.194029851;1
989;1.194029851;2
989;1.194029851;2
988;1.194029851;1
987;1.194029851;1
963;1.194029851;2
961;1.194029851;2
947;1.194029851;2
913;1.179104478;1
860;1.179104478;2
850;1.179104478;2
827;1.179104478;2
805;1.164179104;2
589;1.119402985;2
444;1.119402985;1
441;1.014925373;2
441;1.014925373;2
439;1.014925373;2
432;1.014925373;1
430;1.014925373;2
420;1.014925373;2
418;1.014925373;2
385;1;2
370;1;2
361;0.916666667;2
339;0.833333333;2
185;0.25;1
184;0.25;1
183;0.25;1
182;0.25;1
181;0.25;1
179;0.25;1
171;0.25;1
171;0.25;1
158;0.25;2
0;0;2


==> figures/graphs/Kirby.csv <==
X;Y;color
23851;3;2
23793;2.785714286;2
23570;2.785714286;2
23211;2.714285714;2
22355;2.714285714;2
22328;2.642857143;1
22164;2.571428571;1
22147;2.571428571;1
22106;2.5;2
21520;2.5;2
21290;2.428571429;2
21275;2.428571429;1
21262;2.357142857;1
21155;2.357142857;2
21140;2.285714286;2
18270;2.285714286;2
18240;2.214285714;2
18132;2.214285714;2
18045;2.214285714;2
16895;2;2
16871;1.952380952;2
15960;1.952380952;2
15951;1.904761905;2
15938;1.904761905;2
14490;1.761904762;1
12626;1.761904762;2
12594;1.714285714;2
12488;1.666666667;2
12167;1.619047619;2
7855;1.619047619;2
7411;1.571428571;2
6756;1.571428571;2
6454;1.428571429;2
6453;1.428571429;2
6426;1.285714286;2
6380;1.285714286;2
5014;1.238095238;2
4973;1.238095238;1
4954;1.238095238;2
4891;1.238095238;2
4798;1.095238095;2
4738;1.095238095;1
4707;1.095238095;1
4704;1.047619048;1
4696;1.047619048;1
4687;1;1
4679;1;2
4674;1;1
4596;1;2
4583;1;2
4535;1;1
4468;1;2
3213;1;2
3190;0.869565217;2
3002;0.869565217;2
2682;0.826086957;2
2639;0.782608696;2
1906;0.652173913;2
1635;0.652173913;2
1595;0.608695652;2
1573;0.608695652;2
785;0.304347826;1
435;0;1
0;0;1

==> figures/graphs/Megaman.csv <==
X;Y;color
11167;3;10
11078;2.923076923;10
10958;2.923076923;10
10350;2.692307692;10
10259;2.692307692;10
9695;2.615384615;10
9341;2.538461538;10
8566;2.538461538;1
8548;2.230769231;10
8242;2.230769231;10
8169;2.153846154;10
8138;2.153846154;10
7831;2.076923077;10
7037;2.076923077;10
6724;2;1
6175;1.740740741;10
5828;1.703703704;10
5812;1.703703704;10
5805;1.666666667;10
5482;1.666666667;10
4867;1.62962963;10
4765;1.62962963;10
4488;1.592592593;10
4452;1.592592593;1
4344;1.592592593;10
4336;1.555555556;10
4218;1.555555556;10
4138;1.444444444;10
4047;1.444444444;10
4009;1.407407407;10
3946;1.407407407;10
3464;1.37037037;10
3431;1.37037037;10
3297;1.333333333;10
3266;1.333333333;10
3097;1.296296296;10
3073;1.296296296;10
2667;1.259259259;10
2533;1.222222222;10
2526;1.222222222;10
2512;1.185185185;10
2276;1.185185185;10
2270;1.074074074;10
1726;1.074074074;10
1636;1.037037037;10
1592;1;10
1564;1;10
1519;0.928571429;10
1496;0.928571429;10
1263;0.857142857;10
1119;0.857142857;10
1010;0.785714286;10
903;0.714285714;10
605;0.714285714;10
595;0.642857143;10
583;0.642857143;10
569;0.428571429;10
393;0.428571429;10
380;0.357142857;10
329;0.357142857;10
316;0.285714286;10
277;0.214285714;10
252;0.214285714;2

==> figures/graphs/Turtok.csv <==
X;Y;color
20906;3;2
20796;2.975609756;2
20655;2.951219512;2
20602;2.926829268;2
20553;2.902439024;2
20511;2.87804878;2
20445;2.853658537;2
20059;2.829268293;2
19722;2.804878049;2
19702;2.780487805;2
19676;2.756097561;2
19547;2.731707317;2
19270;2.731707317;2
19253;2.707317073;2
19178;2.707317073;2
18969;2.707317073;1
18782;2.536585366;2
18493;2.512195122;1
18420;2.43902439;2
17902;2.43902439;2
17540;2.414634146;2
17534;2.414634146;2
17174;2.341463415;2
14349;2.341463415;2
14007;2.317073171;2
13955;2.292682927;2
13564;2.268292683;2
13452;2.243902439;2
13224;2.219512195;2
13028;2.195121951;2
12846;2.170731707;2
12721;2.146341463;2
12607;2.12195122;2
11892;2.097560976;2
11861;2.097560976;2
11828;2.073170732;2
11683;2.073170732;1
11576;2.048780488;2
11096;2.048780488;1
11079;2.024390244;2
10740;2;2
10674;1.973684211;2
10618;1.973684211;2
9814;1.894736842;2
9175;1.815789474;1
6697;1.631578947;2
6681;1.631578947;1
6581;1.447368421;2
6380;1.447368421;2
6167;1.421052632;2
5462;1.421052632;2
5341;1.394736842;2
4441;1.394736842;2
4314;1.368421053;1
4297;1.342105263;2
4262;1.342105263;2
3949;1.263157895;1
3807;1.236842105;2
3779;1.236842105;2
2666;1.236842105;1
1679;1.052631579;2
1413;1.026315789;2
1229;1;1
1109;0.833333333;2
1099;0.833333333;2
1049;0.777777778;2
812;0.388888889;1
56;0;1

==> figures/graphs/Twinrova.csv <==
X;Y;color
10160;3;2
10113;2.833333333;2
9166;2.833333333;2
9098;2.666666667;2
8985;2.666666667;2
8557;2.166666667;2
8440;2.166666667;2
7966;2;2
7866;2;2
7700;1.972222222;2
7628;1.972222222;2
7530;1.944444444;2
7521;1.944444444;2
6166;1.75;1
6139;1.722222222;2
5968;1.722222222;2
5943;1.694444444;2
5322;1.694444444;2
4602;1.5;2
4574;1.472222222;2
4341;1.472222222;1
4291;1.444444444;2
4268;1.444444444;2
4240;1.416666667;2
3856;1.333333333;1
3822;1.305555556;2
3798;1.277777778;2
3761;1.277777778;2
3127;1.194444444;1
2829;1.194444444;1
1181;1;2
1143;0.823529412;2
1099;0.823529412;2
739;0.411764706;1
210;0;1
0;0;1

==> figures/graphs/bar_graph_time.csv <==
Name Phase1 Phase2 Phase3 Total
P1 54 228 116 398
P2 37 113 70 220
P3 27 85 74 186
P4 10 184 39 227
P5 38 141 41 220
P6 34 134 92 260
P7 24 161 164 349
P8 20 111 38 169
E 6 126 30 162

==> figures/graphs/gui_click_phases.csv <==
Name Phase1 Phase2 Phase3 Total
1 93 19 15 127
2 66 4 0 70
3 0 37 1 38
4 4 162 21 187
5 217 8 59 284
6 16 0 4 20
7 47 93 24 164
8 23 67 0 90
E 8 194 2 204
